Review and computational comparison of adaptive least-squares finite element schemes

The convergence analysis for least-squares finite element methods led to various adaptive mesh-refinement strategies: Collective marking algorithms driven by the built-in a posteriori error estimator or an alternative explicit residual-based error estimator as well as a separate marking strategy based on the alternative error estimator and an optimal data approximation algorithm. This paper reviews and discusses available convergence results. In addition, all three strategies are investigated empirically for a set of benchmarks examples of second-order elliptic partial differential equations in two spatial dimensions. Particular interest is on the choice of the marking and refinement parameters and the approximation of the given data. The numerical experiments are reproducible using the author's software package octAFEM available on the platform Code Ocean.

==> figures/FIGURE_STATS.txt <==
*** Fig3a *** level = 19   nElem = 3946

*** Fig3c **** level = 43   nElem = 5314052
LOG_SCALE_MIN = -6.32162991e+00   LOG_SCALE_MAX = -2.85978496e+00
nElem =  5314052
min = 4.76837158e-07   meta min = -6.32162991e+00
max = 1.38106793e-03   meta max = -2.85978496e+00

*** Fig3b *** level = 19   nElem = 3314

*** Fig3d *** level = 43   nElem = 6405512
LOG_SCALE_MIN = -6.32162991e+00   LOG_SCALE_MAX = -2.85978496e+00
nElem =  6405512
min = 9.53674316e-07   meta min = -6.02059991e+00
max = 9.76562500e-04   meta max = -3.01029996e+00

*** Fig13a *** level = 65   nElem = 503428
LOG_SCALE_MIN = -3.31132995e+00   LOG_SCALE_MAX = -1.20411998e+00
nElem =   503428
min = 4.88281250e-04   meta min = -3.31132995e+00
max = 6.25000000e-02   meta max = -1.20411998e+00

*** Fig13b *** level = 56   nElem = 531612
LOG_SCALE_MIN = -3.31132995e+00   LOG_SCALE_MAX = -1.20411998e+00
nElem =   531612
min = 4.88281250e-04   meta min = -3.31132995e+00
max = 6.25000000e-02   meta max = -1.20411998e+00

*** Fig13c *** level = 36   nElem = 610636
LOG_SCALE_MIN = -3.31132995e+00   LOG_SCALE_MAX = -1.20411998e+00
nElem =   610636
min = 4.88281250e-04   meta min = -3.31132995e+00
max = 6.25000000e-02   meta max = -1.20411998e+00

*** Fig13d *** level = 15   nElem = 565078
LOG_SCALE_MIN = -3.31132995e+00   LOG_SCALE_MAX = -1.20411998e+00
nElem =   565078
min = 4.88281250e-04   meta min = -3.31132995e+00
max = 6.25000000e-02   meta max = -1.20411998e+00

*** Fig14a ***

*** Fig14b *** level = 40   nElem = 5370
LOG_SCALE_MIN = -6.02059991e+00   LOG_SCALE_MAX = -6.02059991e-01
nElem =     5370
min = 9.53674316e-07   meta min = -6.02059991e+00
max = 2.50000000e-01   meta max = -6.02059991e-01

